EventKG - the Hub of Event Knowledge on the Web - and Biographical Timeline Generation

One of the key requirements to facilitate the semantic analytics of information regarding contemporary and historical events on the Web, in the news and in social media is the availability of reference knowledge repositories containing comprehensive representations of events, entities and temporal relations. Existing knowledge graphs, with popular examples including DBpedia, YAGO and Wikidata, focus mostly on entity-centric information and are insufficient in terms of their coverage and completeness with respect to events and temporal relations. In this article we address this limitation, formalise the concept of a temporal knowledge graph and present its instantiation - EventKG. EventKG is a multilingual event-centric temporal knowledge graph that incorporates over 690 thousand events and over 2.3 million temporal relations obtained from several large-scale knowledge graphs and semi-structured sources and makes them available through a canonical RDF representation. Whereas popular entities often possess hundreds of relations within a temporal knowledge graph such as EventKG, generating a concise overview of the most important temporal relations for a given entity is a challenging task. In this article we demonstrate an application of EventKG to biographical timeline generation, where we adopt a distant supervision method to identify relations most relevant for an entity biography. Our evaluation results provide insights on the characteristics of EventKG and demonstrate the effectiveness of the proposed biographical timeline generation method.

==> queries.txt <==
--- Events related to Barack Obama ---

PREFIX eventKG-r: <http://eventKG.l3s.uni-hannover.de/resource/>
PREFIX eventKG-s: <http://eventKG.l3s.uni-hannover.de/schema/>
PREFIX eventKG-g: <http://eventKG.l3s.uni-hannover.de/graph/>
PREFIX rdf: <http://www.w3.org/1999/02/22-rdf-syntax-ns#>
PREFIX so: <http://schema.org/>
PREFIX sem: <http://semanticweb.cs.vu.nl/2009/11/sem/>
PREFIX rdfs: <http://www.w3.org/2000/01/rdf-schema#>
PREFIX owl: <http://www.w3.org/2002/07/owl#>
PREFIX dbr: <http://dbpedia.org/resource/> 
PREFIX dbo: <http://dbpedia.org/ontology/> 
PREFIX dbpedia-de: <http://de.dbpedia.org/resource/> 
PREFIX dcterms: <http://purl.org/dc/terms/>

SELECT COUNT(DISTINCT(?ev))
WHERE
{

 ?bo owl:sameAs dbr:Barack_Obama .

{
?relation rdf:subject ?bo .
?relation rdf:object ?ev .
?ev rdf:type sem:Event .
}
UNION
{
?relation rdf:object ?bo .
?relation rdf:subject ?ev .
?ev rdf:type sem:Event .
}


}

-> 2161

--- Temporal relations of BO

PREFIX eventKG-r: <http://eventKG.l3s.uni-hannover.de/resource/>
PREFIX eventKG-s: <http://eventKG.l3s.uni-hannover.de/schema/>
PREFIX eventKG-g: <http://eventKG.l3s.uni-hannover.de/graph/>
PREFIX rdf: <http://www.w3.org/1999/02/22-rdf-syntax-ns#>
PREFIX so: <http://schema.org/>
PREFIX sem: <http://semanticweb.cs.vu.nl/2009/11/sem/>
PREFIX rdfs: <http://www.w3.org/2000/01/rdf-schema#>
PREFIX owl: <http://www.w3.org/2002/07/owl#>
PREFIX dbr: <http://dbpedia.org/resource/> 
PREFIX dbo: <http://dbpedia.org/ontology/> 
PREFIX dbpedia-de: <http://de.dbpedia.org/resource/> 
PREFIX dcterms: <http://purl.org/dc/terms/>

SELECT COUNT(DISTINCT(?relation))
WHERE
{

 ?bo owl:sameAs dbr:Barack_Obama .

{
?relation rdf:subject ?bo .
}
UNION
{
?relation rdf:object ?bo .
}

OPTIONAL {
?relation sem:hasBeginTimeStamp ?st .
}
OPTIONAL {
?relation sem:hasEndTimeStamp ?et .
}

FILTER(BOUND(?st) || BOUND(?et)) .

}

-> 45

--- 

 PREFIX rdf: <http://www.w3.org/1999/02/22-rdf-syntax-ns#>
PREFIX eventKG-s: <http://eventKG.l3s.uni-hannover.de/schema/>
PREFIX eventKG-g: <http://eventKG.l3s.uni-hannover.de/graph/>
PREFIX so: <http://schema.org/>
PREFIX dcterms: <http://purl.org/dc/terms/>
PREFIX sem: <http://semanticweb.cs.vu.nl/2009/11/sem/>
PREFIX owl: <http://www.w3.org/2002/07/owl#>
PREFIX dbr: <http://dbpedia.org/resource/>

SELECT ?subEvent ?startTime (group_concat(DISTINCT(STR(?description));separator=',') AS ?description) (?sa AS ?event_resource)
WHERE {
 ?event owl:sameAs dbr:Barack_Obama .

{
?relation rdf:object ?event .
?relation rdf:subject ?subEvent .
} UNION {
?relation rdf:subject ?event .
?relation rdf:object ?subEvent .
}

 ?subEvent sem:hasBeginTimeStamp ?startTime .

 OPTIONAL {
  GRAPH eventKG-g:wikipedia_en { ?subEvent dcterms:description ?description . } .
  FILTER(LANGMATCHES(LANG(?description), "en")) .
 }

 OPTIONAL { GRAPH eventKG-g:dbpedia_en { ?subEvent owl:sameAs ?sa . } . } .
 FILTER (?startTime >= "2011-11-04"^^xsd:date) .
 FILTER (?startTime <= "2011-11-17"^^xsd:date) .

 FILTER(BOUND(?sa) || BOUND(?description)) .
}
GROUP BY ?startTime ?subEvent ?sa
ORDER BY ASC(?startTime) 

---

PREFIX eventKG-s: <http://eventKG.l3s.uni-hannover.de/schema/>
PREFIX eventKG-g: <http://eventKG.l3s.uni-hannover.de/graph/>
PREFIX rdf: <http://www.w3.org/1999/02/22-rdf-syntax-ns#>
PREFIX sem: <http://semanticweb.cs.vu.nl/2009/11/sem/>
PREFIX rdfs: <http://www.w3.org/2000/01/rdf-schema#>
PREFIX owl: <http://www.w3.org/2002/07/owl#>
PREFIX dbr: <http://dbpedia.org/resource/> 
PREFIX dbo: <http://dbpedia.org/ontology/>

SELECT ?person ?links ?dbp {
 GRAPH eventKG-g:dbpedia_en { ?person owl:sameAs ?dbp . } .
  {
   SELECT ?person (SUM(?link_count) AS ?links) WHERE {
   ?relation rdf:type eventKG-s:Relation .
   ?relation rdf:subject ?wwii .
   ?wwii owl:sameAs dbr:Annexation_of_Crimea_by_the_Russian_Federation .
   ?relation rdf:object ?person .
   ?person rdf:type dbo:Person .
   GRAPH eventKG-g:wikipedia_pt {  ?relation eventKG-s:mentions ?link_count . } .
  } GROUP BY ?person
 }
} ORDER BY DESC(?links)
LIMIT 10

---

PREFIX eventKG-s: <http://eventKG.l3s.uni-hannover.de/schema/>
PREFIX eventKG-g: <http://eventKG.l3s.uni-hannover.de/graph/>
PREFIX rdf: <http://www.w3.org/1999/02/22-rdf-syntax-ns#>
PREFIX sem: <http://semanticweb.cs.vu.nl/2009/11/sem/>
PREFIX rdfs: <http://www.w3.org/2000/01/rdf-schema#>
PREFIX owl: <http://www.w3.org/2002/07/owl#>
PREFIX dbr: <http://dbpedia.org/resource/> 
PREFIX dbo: <http://dbpedia.org/ontology/>

SELECT ?person ?links ?dbp {

 GRAPH eventKG-g:dbpedia_en { ?person owl:sameAs ?dbp . } .
  {
   SELECT ?person (SUM(?link_count) AS ?links) WHERE {
   ?relation rdf:type eventKG-s:Relation .
   ?relation rdf:subject ?wwii .
   ?wwii owl:sameAs dbr:Financial_crisis_of_2007–2008 .
#   ?wwii rdfs:label "Global surveillance disclosures (2013–present)"@en .
   ?relation rdf:object ?person .
#   ?person rdf:type* dbo:Person .
   GRAPH eventKG-g:wikipedia_ru {  ?relation eventKG-s:mentions ?link_count . } .
  } GROUP BY ?person
 }
} ORDER BY DESC(?links)
LIMIT 1000
